Hot electron mediated desorption rates calculated from excited state potential energy surfaces

We present a model for Desorption Induce by (Multiple) Electronic Transitions (DIET/DIMET) based on potential energy surfaces calculated with the Delta Self-Consistent Field extension of Density Functional Theory. We calculate potential energy surfaces of CO and NO molecules adsorbed on various transition metal surfaces, and show that classical nuclear dynamics does not suffice for propagation in the excited state. We present a simple Hamiltonian describing the system, with parameters obtained from the excited state potential energy surface, and show that this model can describe desorption dynamics in both the DIET and DIMET regime, and reproduce the power law behavior observed experimentally. We observe that the internal stretch degree of freedom in the molecules is crucial for the energy transfer between the hot electrons and the molecule when the coupling to the surface is strong.

==> answer.txt <==
Dear Editor,

We would like to thank the referees for their constructive criticism.
We have addressed the issues raised as described below.


First Referee:

> * the delta-SCF method is not well defined when using DFT for
> extended systems, as occupation numbers of KS orbitals do not have a
> physical meaning. Although this is a common practice, some discussion
> about this problem is relevant, in particular why the authors
> expect this to describe properly the potential energy surfaces. The
> comparison with inverse photo emission should be enhanced.

The problem of applying the delta-SCF method to extended systems with
strongly hybridized states has been addressed by using a generalized
version of the method, where we do not occupy individual KS orbitals,
as explained in PRB 78, 075441 (Ref 26).  It should also be noted that
we do not just occupy the KS orbitals, but iterate the density to
self-consistency.  We agree with the referee that this point deserves
a small summary in the present work and this has been included in the
"Potential energy surfaces" section.

In PRB 78, 075441 we compared the delta-SCF method with inverse photo
emission spectroscopy and found good agreement with the measured
position of resonances. In the present work we are primarily concerned
with the excited state forces which cannot be extracted from inverse
photo emission spectroscopy. We have added a comment on this in the
discussion.

> * How the metallic screening of the surface enters in the model? and
> what is the impact of it (i.e. dependence of the desorption rates
> on the metal-surface screening?). What about the impact of e-e
> correlations?  should those be small and could be neglected?

Metallic screening and correlations enters the model through the
delta-SCF-DFT calculations leading to the coupling constants and are
thus included in the model.  The screening charge is clearly seen in
figure 2 in PRB 78, 075441.   It is of course a very serious assumption
that we can capture such complex effects by using effective
non-interacting coupling constant. This is discussed in the summary.


> * are the authors convinced that the RPBE works well for absorbed
> molecules? for isolated molecules it is much worse than PBE

We disagree with the referee on this point.  RPBE has been shown to
perform significantly better than PBE both for isolated molecules
[Kurth, Perdew and Blaha, Int. J. Q. Chem. 75, 889 (1999)] and for
adsorbed molecules [Hammer, Hansen, Nørskov, Phys. Rev. B 59, 7413
(1999)].  However RPBE performs worse than PBE for solids, but we
judge that this of lesser relevance for the present study.  We have
added the reference to Kurth et al to the manuscript.

> * can the authors provide comments on the role of temperature in
> the desorption rates?

We agree with the referee is that a comment on the effect of
temperature are in order. A finite temperature does not change our
results significantly since it will just increase the occupation
numbers of the vibrational states. At room temperature we can easily
neglect this. We have added a paragraph on this in the "Dimet
desorption rates" subsection.


Second referee:

> One point I am seriously worried about is that the authors study
> the adsorption of CO at Pt using DFT with the RPBE functional. It
> is well known that state-of-the-art DFT for this system
> (and for several similar systems) predicts the wrong binding
> site  (cf. e.g. Feibelman et al., J.  Phys. Chem. B 105, 4018
> (2001).). Completely ignoring this frequently discussed problem,
> the authors simply put the CO molecule at the experimental (top)
> binding site and assume the electronic structure calculations to be
> alright. The authors must discuss the possible consequences of the
> DFT problems, because they will for sure have an effect on their
> deltaSCF calculations. The deltaSCF calculations strongly depend
> on quantities like the eigenvalue spectrum. This will also affect
> the calculated frequencies entering the model.

The referee is right that the study of CO on Pt(111) is problematic
since DFT predicts CO to adsorb in a hollow site in contradiction with
the experimentally found top site. The reason for choosing CO is the
conceptual simplicity and significance in experimental surface
science. We have added a paragraph on this important point and its
possible consequences in the discussion.

> In the description of the DFT calculations the authors should
> more clearly state the surface orientation they are studying,
> like Pt(111).  Concerning the setup of the slabs I am a bit
> worried by the small (2x2) surface cell. By transferring an
> electron from the surface to the molecule in the deltaSCF method,
> significant electrostatic interactions will arise. The dipoles
> in laterally neighboring cells will interact to some extent, and
> the authors should at least make some estimate on the strength of
> this interaction. If necessary, they should correct the excited
> state PESs. The best thing to do would be a convergence test with
> respect to the lateral cell size using larger supercells in the
> deltaSCF calculations.


It is true that molecules in neighboring cells will experience
electrostatic interactions. However, in PRB 78, 075441 we estimated
this interaction and explored the dependence on super cell size in
detail. We found the position of the resonance and transferred charge
was nearly converged in the (2x2) setup. We acknowledge that this
point has not been made sufficiently clear and we have added a comment
and reference in the "Potential energy surfaces" section.


Additional changes:

* We have changed the axis labels of figure 1 as requested by the
editorial office.

* Added reference to the Newns-Anderson model.

* Added a comment in appendix B on differences between a thermal ensemble and 
excited states of the oscillator.

* Corrected a number of typos.


Best regards

Thomas, Jeppe and Jakob


